Initialization of Large Language Models via Reparameterization to Mitigate Loss Spikes

Loss spikes, a phenomenon in which the loss value diverges suddenly, is a fundamental issue in the pre-training of large language models. This paper supposes that the non-uniformity of the norm of the parameters is one of the causes of loss spikes. Here, in training of neural networks, the scale of the gradients is required to be kept constant throughout the layers to avoid the vanishing and exploding gradients problem. However, to meet these requirements in the Transformer model, the norm of the model parameters must be non-uniform, and thus, parameters whose norm is smaller are more sensitive to the parameter update. To address this issue, we propose a novel technique, weight scaling as reparameterization (WeSaR). WeSaR introduces a gate parameter per parameter matrix and adjusts it to the value satisfying the requirements. Because of the gate parameter, WeSaR sets the norm of the original parameters uniformly, which results in stable training. Experimental results with the Transformer decoders consisting of 130 million, 1.3 billion, and 13 billion parameters showed that WeSaR stabilizes and accelerates training and that it outperformed compared methods including popular initialization methods.

==> README.txt <==
# nlp2022-template.zip 内のファイル

Latex版
 nlp2022.cls: latex用の文書クラス
 nlp2022-sample.tex: 原稿執筆インストラクション，および，latex用のサンプル原稿
 nlp2022-sample.pdf: nlp2022-sample.texをPDF化したもの
 j_yourrefs.bib: サンプルbibファイル

Word版
 nlp2022-wordsample.doc: Word用のサンプル原稿 (可能な限り.docxの利用を推奨）
 nlp2022-wordsample.docx: Word用のサンプル原稿 
 nlp2022-wordsample.pdf: nlp2022-wordsample.docxをPDF化したもの

参考ファイル
 LICENSE: nlp2022.cls のライセンス条項
 latexmkrc: Overleafの日本語化用設定ファイルのサンプル
 README-latex.md: nlp2022.cls に関する説明文書
 README.txt: このファイル


更新履歴


* v2022.1 2021.12.7: 2022年度版初期バージョン
 - 概要（新要素）に関する説明の追記
 - 多書体化のために jlreq-deluxe を導入
 - 謝辞を参考文献のページに含めてよい（本文とみなさない）ことの仕様変更に関する説明を追記

* v2021.3 2020.12.22:
 - latex版の参考文献のフォントサイズ指定方法の変更
 - natbibの廃止(挙動の制御が難しいため)
 - 参考文献のフォントサイズの設定コマンドを追加
   - 例：\renewcommand{\bibfont}{\footnotesize} 


* v2021.2 2020.12.18: 
 - english オプションの追加


* v2021.1 2020.12.3: 
 - 参考文献の例を \bibliographystyle{unsrt} => \bibliographystyle{junsrt} に変更
 - nlp2021-sample.tex 内の文言を一部修正（規定には影響なし）


* v20201.0 2020.12.1: 初期バージョン

